Tactical Decision-Making in Autonomous Driving by Reinforcement Learning with Uncertainty Estimation

Reinforcement learning (RL) can be used to create a tactical decision-making agent for autonomous driving. However, previous approaches only output decisions and do not provide information about the agent's confidence in the recommended actions. This paper investigates how a Bayesian RL technique, based on an ensemble of neural networks with additional randomized prior functions (RPF), can be used to estimate the uncertainty of decisions in autonomous driving. A method for classifying whether or not an action should be considered safe is also introduced. The performance of the ensemble RPF method is evaluated by training an agent on a highway driving scenario. It is shown that the trained agent can estimate the uncertainty of its decisions and indicate an unacceptable level when the agent faces a situation that is far from the training distribution. Furthermore, within the training distribution, the ensemble RPF agent outperforms a standard Deep Q-Network agent. In this study, the estimated uncertainty is used to choose safe actions in unknown situations. However, the uncertainty information could also be used to identify situations that should be added to the training process.

==> Outline.txt <==
Title: Bayesian + reinforcement learning + autonomous driving
"A Bayesian Reinforcement Learning Approach to Autonomous Driving"
"A Bayesian Reinforcement Learning Approach to Tactical Decision Making for Autonomous Driving"
"A Bayesian Reinforcement Learning Approach to Decision Making for Autonomous Driving"
Or replace Bayesian with uncertainty somehow?

*****


I. Introduction:

Short intro benefit of autonomous vehicles
Tactical decision making

Previous work, classical methods
Short paragraph

Previous work, RL general and RL applied to autonomous driving
Point out shortcoming of standard RL, not providing any measure of uncertainty
Good reference for motivating the need: "Concrete Problems for Autonomous Vehicle Safety: Advantages of Bayesian Deep Learning", which argues strongly for the use of different Bayesian approaches all through the AD stack.
Other reference that argues for the need of a value distribution and not just expectation "A Distributional Perspective on Reinforcement Learning". However, this is not Bayesian uncertainty, which is discussed in Osband et al.

Bayesian DL work
Possible related work references:
A General Framework for Uncertainty Estimation in Deep Learning - BDL for driving, but not RL
Check potential references where BDL has been used for autonomous driving
- "Bayesian SegNet: Model Uncertainty in Deep Convolutional Encoder-Decoder Architectures for Scene Understanding", image input, output classification of pixels and uncertainty
- "Evaluating Uncertainty Quantification in End-to-End Autonomous Driving Control", image input, output predicted steering angle and crash probability with uncertainty
Reference on early Bayesian RL: "Bayesian Q-learning", Dearden et al.
For a safety discussion, look at "A Comprehensive Survey on Safe Reinforcement Learning", which could motivate the interpretation of variance of estimated Q-values as a measure of safety
Introduce concepts of epistemic and aleatoric uncertainty

Include other papers that discuss uncertainty estimates, in other settings?
Maybe not necessary, since this paper is taking the machine learning angle, where the classical methods are not relevant.

In contrast to related work, this paper...
Short summary of what is introduced, and it's benefits
First application of BDRL to autonomous driving(?)
Benefits:
- Choose less risky actions
- Knowing what we don't know and take actions accordingly
- More clever exploration compared to standard DQN - more efficient training

Contributions:
- Introducing an RL method for decision making in autonomous driving that can estimate its uncertainty
- Suggestion of method to decide when the agent if not sure about its decision and safety layer should take over
- Performance analysis in highway scenarios


*****

II. Approach:

A. Reinforcement learning
Very short intro to RL and DQN
Refer to Paper2, this method was applied to highway driving, mention used as baseline

B. Uncertainty estimate
What we get with DQN is MLE estimate of Q-values, but want distribution given data
Something about BDL and mention the different techniques, motivating the choice of bootstrapping+RPF (or put this in the discussion?)
Bootstrapping + RPF

C. Safe actions
Condition for when choosing safe actions


# Briefly describe other approaches to BDL and why they don't work (dropout, Bayes by backprop etc) by referring to "Randomized Prior Functions for Deep Reinforcement Learning"


*****

III. Implementation/experiments:

Mention tested on highway driving case
Mention that all code is available

A. Simulation setup
Training scenario, very brief
Highway driving
Driver models
How traffic is initialized
Figure
SUMO
Refer to code available
Something about performance measures

B. MDP formulation
State space
k-Markov approximation
Action space
Reward model
Parameters
Refer to code available

C. Neural network design

D. Training details



*****

IV. Results:

A. Training process
Show faster training/better exploration for RPF compared to DQN
Fig: compare solved scenarios over training time for DQN and RPF, standard error over e.g. 10 seeds
Fig: compare normalized reward over training time for DQN and RPF, standard error over e.g. 10 seeds

Fig: uncertainty of chosen actions over training time?

# Fig: uncertainty for different actions for a few situations, describing empty lanes, driving in outer lane, and having other vehicle at the side

# Possibly show less crashes/near crashes

B. Unseen cases
Qualitative evaluation of a few special cases

Oncoming vehicle
Accident - vehicle standing still
Overtaking vehicle with high speed


Fig: describing there cases, start position and position a few seconds later for DQN and RPF (leading to a crash for DQN)
State uncertainty measures in figure or in a table


Videos available online together with code
Videos: A few normal runs, the 3 special unseen cases



# Plot return as a function of scaling factor beta

***** 

V. Discussion

Could be used for active learning, i.e. guide the training to situations where more training is necessary. Choose safe action live, but then train on this situation.

Disadvantage higher computational cost

As always, no safety guarantees, classical safety layer required. But would be activated less often


*****

VI. Conclusion and Future work:

Learns faster than DQN.
Indicate that a situation is unseen. Can then either choose safe action or hand over control to a safety layer.

RPF approach only estimates epistemic uncertainty. It would also be good to include aleatoric uncertainty, which is estimated by e.g. distributional DQN. Include this in next study.

Test on more scenarios

# Bridging reality gap references:
# Good overview in "Exploring applications of deep reinforcement learning for real-world autonomous driving systems"
# Virtual to Real Reinforcement Learning for Autonomous Driving


